A comparison between short GRB afterglows and AT2017gfo: shedding light on kilonovae properties

Multi-messenger astronomy received a great boost following the discovery of kilonova AT2017gfo, the optical counterpart of the gravitational wave source GW170817 associated with the short gamma-ray burst GRB 170817A. AT2017gfo was the first kilonova that could be extensively monitored in time both photometrically and spectroscopically. Previously, only few candidates have been observed against the glare of short GRB afterglows. In this work, we aim to search the fingerprints of AT2017gfo-like kilonova emissions in the optical/NIR light curves of 39 short GRBs with known redshift. For the first time, our results allow us to study separately the range of luminosity of the blue and red components of AT2017gfo-like kilonovae in short GRBs. In particular, the red component is similar in luminosity to AT2017gfo, while the blue kilonova can be more than 10 times brighter. Finally, we find further evidence to support all the claimed kilonova detections and we exclude an AT2017gfo-like kilonova in GRBs 050509B and 061201.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
